TESS Hunt for Young and Maturing Exoplanets (THYME) VII : Membership, rotation, and lithium in the young cluster Group-X and a new young exoplanet

The public, all-sky surveys Gaia and TESS provide the ability to identify new young associations and determine their ages. These associations enable study of planetary evolution by providing new opportunities to discover young exoplanets. A young association was recently identified by Tang et al. and F{\"u}rnkranz et al. using astrometry from Gaia (called "Group-X" by the former). In this work, we investigate the age and membership of this association; and we validate the exoplanet TOI 2048 b, which was identified to transit a young, late G dwarf in Group-X using photometry from TESS. We first identified new candidate members of Group-X using Gaia EDR3 data. To infer the age of the association, we measured rotation periods for candidate members using TESS data. The clear color--period sequence indicates that the association is the same age as the $300\pm50$ Myr-old NGC 3532. We obtained optical spectra for candidate members that show lithium absorption consistent with this young age. Further, we serendipitously identify a new, small association nearby Group-X, which we call MELANGE-2. Lastly, we statistically validate TOI 2048 b, which is $2.6\pm0.2$ \rearth\ radius planet on a 13.8-day orbit around its 300 Myr-old host star.

==> TOI2048EW_Feb3.csv <==
Name,RA,DEC,bprp,B-V,RV_1,RV_err,Discard?,Detection?,EW,EW_err,BafflesMedianAge,BafflesLL,BafflesUL,Ensemble?,SpT,T19F_mem
Gaia EDR3 1386467639887852672,242.266224,45.9252445,0.991,0.876,12.74,0.05,0,0,20.0,,,,,0,K0.7,1
Gaia EDR3 1400123058908995456,241.7839329,49.0830797,0.328,0.299,-7.09,0.28,1,0,,,,,,0,A9.5,1
Gaia EDR3 1614204913503382784,225.8201366,59.011518,0.708,0.606,-5.05,0.1,0,1,100.208,17.221,1961.0,370.0,7611.0,1,F8.9,1
Gaia EDR3 1596427940786153728,232.8091484,53.4601279,1.16,0.818,-6.31,0.07,0,1,86.231,31.897,492.0,230.0,2624.0,1,K2.7,1
Gaia EDR3 1615219487858308480,231.9234073,59.9870394,1.042,1.094,-8.58,0.04,0,1,90.557,17.8,201.0,112.0,280.0,1,K1.8,1
Gaia EDR3 1614381144601686528,224.1232745,59.3799022,0.499,0.6,-5.05,0.15,0,0,30.818,47.789,,,,0,F2.5,1
Gaia EDR3 1593570584944324608,223.2700322,51.2611516,0.826,0.713,-5.97,0.06,0,1,92.94,8.36,331.0,200.0,824.0,1,G3.2,1
Gaia EDR3 1600815335778533760,228.2396242,56.0460307,0.838,0.209,-21.61,4.39,1,0,,,,,,0,K5.2,1
Gaia EDR3 1404937579808393984,237.7918807,52.9069743,0.104,0.093,-7.92,0.48,1,0,,,,,,0,A3.3,0
Gaia EDR3 1407864136164159616,253.9210762,47.5914109,0.701,0.533,-10.92,0.09,0,1,22.981,7.023,8222.0,3881.0,11588.0,1,F8.6,1
Gaia EDR3 1599791690453687168,230.816175,54.8482258,1.046,1.047,-5.62,0.05,0,1,53.723,26.956,362.0,206.0,543.0,1,K1.8,1
Gaia EDR3 1424042006658262784,247.0084174,51.3560115,1.067,0.874,-3.23,0.06,0,0,20.0,,,,,0,K1.9,0
Gaia EDR3 1614271571396149120,224.253502,58.5579888,1.102,1.364,-11.07,0.11,0,1,69.406,32.617,157.0,81.0,260.0,1,K2.1,1
Gaia EDR3 1600815335778533888,228.2411721,56.0464324,0.246,0.209,16.6,2.49,1,0,,,,,,0,A7.1,1
Gaia EDR3 1403082909850677504,238.6498116,49.3954512,0.747,0.626,-6.62,0.08,0,1,90.601,8.191,1382.0,324.0,6496.0,1,F9.4,1
Gaia EDR3 1395517032901515136,229.1451271,46.0965942,0.877,0.825,-14.07,0.06,0,0,20.0,,,,,0,G7.3,1
Gaia EDR3 1614381144601686400,224.122337,59.3792854,0.754,0.42,-4.82,0.12,1,0,,,,,,0,F6.7,1
Gaia EDR3 1404114487979918336,237.3815503,50.8705949,1.543,1.065,-6.87,0.08,1,0,,,,,,0,K5.4,1
Gaia EDR3 1404488390652463872,237.9241066,52.3063083,1.097,1.02,-7.37,0.04,0,1,53.056,14.157,285.0,183.0,352.0,1,K2.1,1
Gaia EDR3 1617388377623238272,222.875944,59.5320802,1.237,1.81,-5.02,0.15,0,0,20.0,,,,,0,K3.4,1
Gaia EDR3 1597757387783227008,233.8173564,53.9221505,1.303,1.408,-7.77,0.08,0,0,20.0,,,,,0,K3.9,0
Gaia EDR3 1403763988584783232,240.5100864,51.3353323,1.044,0.716,-6.64,0.06,0,0,20.0,,,,,0,K1.8,1
Gaia EDR3 1595598256183826304,231.208616,51.2102459,0.668,0.554,14.69,0.05,0,1,62.439,5.311,3834.0,1199.0,9374.0,0,F7.1,0
Gaia EDR3 1613194118719310080,226.279797,57.5126953,1.343,1.499,-9.95,0.08,1,0,,,,,,0,K4.3,1
Gaia EDR3 1401952440098841984,234.134724,48.2797021,1.123,1.062,-2.28,0.07,0,0,20.0,,,,,0,K2.3,0
Gaia EDR3 1595101826683842176,234.4599715,51.5376835,1.041,0.789,-6.6,0.06,0,0,20.0,,,,,0,K1.8,1
Gaia EDR3 1405026605890315776,240.2784614,53.4163974,0.833,0.76,-6.89,0.07,0,1,100.618,10.572,259.0,159.0,482.0,1,G3.7,1
Gaia EDR3 1384397564433951744,238.9674087,42.8406588,1.185,1.427,-5.08,0.07,0,0,13.68,18.247,,,,0,K2.9,1
Gaia EDR3 1601557162529801856,232.5418762,56.9674139,1.291,1.62,-30.7,1.39,1,0,,,,,,0,K3.9,0
Gaia EDR3 1408527485273660416,251.619145,47.0050842,0.649,0.519,-26.28,0.06,0,1,79.835,5.978,3161.0,553.0,9079.0,0,F6.6,0
Gaia EDR3 1615954442661853056,226.1071714,59.8807827,0.879,0.878,-5.64,0.05,1,0,,,,,,0,G7.6,1
Gaia EDR3 1597089159591345152,237.6528507,52.8394075,0.808,0.659,-5.19,0.04,0,1,97.061,8.332,616.0,229.0,3500.0,1,G1.5,1

